Breakup of the Synchronous State of Binary Asteroid Systems

This paper continues the authors' previous work and presents a coplanar averaged ellipsoid-ellipsoid model of synchronous binary asteroid system (BAS) plus thermal and tidal effects. Using this model, we analyze the breakup mechanism of the synchronous BAS. Different from the classical spin-orbit coupling model which neglects the rotational motion's influence on the orbital motion, our model considers simultaneously the orbital motion and the rotational motions. Our findings are following. (1) Stable region of the secondary's synchronous state is mainly up to the secondary's shape. The primary's shape has little influence on it. (2) The stable region shrinks continuously with the increasing value of the secondary's shape parameter $a_B/b_B$. Beyond the value of $a_B/b_B=\sqrt{2}$, the planar stable region for the secondary's synchronous rotation is small but not zero. (3) Considering the BYORP torque, our model shows agreement with the 1-degree of freedom adiabatic invariance theory in the outwards migration process, but an obvious difference in the inwards migration process. In particular, our studies show that the so-called 'long-term' stable equilibrium between the BYORP torque and the tidal torque is never a real equilibrium state, although the binary asteroid system can be captured in this state for quite a long time. (4) In case that the primary's angular velocity gradually reduces due to the YORP effect, the secondary's synchronous state may be broken when the primary's rotational motion crosses some major spin-orbit resonances.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
